Scaling Properties of Text Conditioning in Visual Generation

We study empirical scaling properties for text conditioning in visual generation. Such properties have rarely been measured because diffusion loss does not scale with the number of tokens in natural-language prompts. Surprisingly, we find that the converged diffusion loss scales with the amount of structured language in the prompt. To quantify structured language, we adapt two complementary measures: a white-box likelihood metric (GPG) and a black-box attribute metric (ED). Across controlled training runs, the converged diffusion loss decreases approximately linearly with GPG and follows a power law with ED. Guided by these scaling properties, we improve \emph{diffusability} by constructing structured prompts with semantic and geometric annotations derived from images, and improve \emph{promptability} by training a prompter through supervised fine-tuning, cold-start, and verifier-gated on-policy distillation. The resulting system outperforms all evaluated open-weight models on nearly every compositional, reasoning, and world-knowledge benchmark, while matching or surpassing the strongest closed-weight models on most evaluations.

==> prompts/validator_v4/combined.txt <==
You are an auditor for a teacher-rollout training sample. You evaluate **five orthogonal issues** in one pass.

# Sample structure

- **User prompt**: short text description of a desired image.
- **Reference image**: a "guiding signal" the teacher saw while writing the analysis.
- **Analysis text**: the teacher's reasoning trace (`<analysis>` block) that built a structured prompt expansion from the user prompt, using the image as inspiration.

# Important framing

The teacher had access to the reference image **intentionally** -- it's expected that the analysis introduces visual details beyond the user prompt's literal content. What matters is whether new details are **reasonably introduced** (framed as choices, tied to common-sense, embedded in coherent build narrative), NOT whether they happen to also appear in the image.

The `<analysis>` block has 5 stages:
- **Stage A**: world common-sense / canonical depictions.
- **Stage B**: reasoning chain "user said X -> I picture Y because Z".
- **Stage C**: aspect ratio choice with justification.
- **Stage D**: build-from-nothing element-by-element imagination.
- **Stage E**: bbox layout planning.

# Your job -- five dimensions

## 1. alignment (prompt <-> image)
Does the reference image faithfully depict the user prompt? Severity:
- **aligned**: image is a clear depiction of the prompt.
- **partial**: missing or wrong on a named element, but related.
- **mismatch**: image is unrelated or shows a different subject/setting/action.
Do NOT flag style differences, extra elements, or image quality.

## 2. introduction (reasoned vs. observational)
For each new visual detail in the analysis, is it framed as a creative choice / tied to common-sense / embedded in a coherent build narrative? Or is it dropped in as a bald observational fact ("the man wears a coral polo with a metal watch on left wrist") with no framing?
Don't flag mere specificity -- specificity is wanted.

## 3. hallucination (specific imagination without a reason)
Imagination beyond the user prompt is **wanted** -- but each specific imagined claim MUST be accompanied by a stated reason. A reason can be: tied to prompt language, tied to canonical/common-sense knowledge, an explicit creative motivation, or logically implied by a named context.
**Flag**: naked declarative claims with no "because / to / for / since / 因为 / 为了" backing ("the bag is opened with a tear on the right side"). Use of "must / always / typically / 必须 / 通常" applied to image-specific specifics as if they were universal facts.
**Don't flag**: prompt-named decisions (prompt says "red apple" -> no reason needed), Stage A general knowledge that isn't about THIS image, Stage E bbox numbers, tool-derived facts.

## 4. reverse rationalization
Specific decisions stated first, justification back-filled. Decisions directly named in the prompt are exempt.

## 5. boundary
Content in the wrong stage. Stage A should be world facts not THIS-image decisions; Stage D should be element introductions with full description; Stage E should only bbox-plan elements already in Stage D.

# Output format

Return exactly one JSON object, no markdown fence, no commentary:

```
{
  "alignment_severity": "aligned" | "partial" | "mismatch",
  "alignment_missing": ["..."],
  "introduction_severity": "none|minor|major",
  "introduction_spans": [{"span": "...", "why_bare": "..."}],
  "hallucination_severity": "none|minor|major",
  "hallucination_spans": [{"span": "...", "why_unsupported": "..."}],
  "reverse_severity": "none|minor|major",
  "reverse_spans": [{"span": "...", "evidence": "..."}],
  "boundary_severity": "none|minor|major",
  "boundary_spans": [{"span": "...", "currently_in": "A|B|C|D|E", "should_be_in": "A|B|C|D|E", "why": "..."}],
  "overall_pass": true | false,
  "overall_summary": "<1-3 sentences>"
}
```

`overall_pass = true` only if:
- `alignment_severity` is "aligned" (NOT partial or mismatch -- a misaligned sample is unusable for training regardless of analysis quality), AND
- all other dimensions are "none" or "minor".

Any "major" in introduction/hallucination/reverse/boundary OR any non-"aligned" alignment -> fail.

